Benchmarking Probabilistic Deep Learning Methods for License Plate Recognition

Learning-based algorithms for automated license plate recognition implicitly assume that the training and test data are well aligned. However, this may not be the case under extreme environmental conditions, or in forensic applications where the system cannot be trained for a specific acquisition device. Predictions on such out-of-distribution images have an increased chance of failing. But this failure case is oftentimes hard to recognize for a human operator or an automated system. Hence, in this work we propose to model the prediction uncertainty for license plate recognition explicitly. Such an uncertainty measure allows to detect false predictions, indicating an analyst when not to trust the result of the automated license plate recognition. In this paper, we compare three methods for uncertainty quantification on two architectures. The experiments on synthetic noisy or blurred low-resolution images show that the predictive uncertainty reliably finds wrong predictions. We also show that a multi-task combination of classification and super-resolution improves the recognition performance by 109\% and the detection of wrong predictions by 29 %.

==> images/example_gaussian_0.01_horizontal_1.0_3.txt <==
BatchEnsemble: Acc 0.581 AccLP 0.025 uncertainty correct 0.000 uncertainty false 0.000 AUC pr 0.510 AUC_roc 0.458 
dropout1_cl_s0 5: Acc 0.811 AccLP 0.310 uncertainty correct 0.129 uncertainty false 0.355 AUC pr 0.740 AUC_roc 0.828 
dropout1_cl_s0 30: Acc 0.828 AccLP 0.346 uncertainty correct 0.176 uncertainty false 0.380 AUC pr 0.729 AUC_roc 0.835 
dropout4_cl_s0 5: Acc 0.922 AccLP 0.590 uncertainty correct 0.139 uncertainty false 0.341 AUC pr 0.788 AUC_roc 0.850 
dropout4_cl_s0 30: Acc 0.941 AccLP 0.674 uncertainty correct 0.188 uncertainty false 0.346 AUC pr 0.816 AUC_roc 0.861 
Ensemble: Acc 0.657 AccLP 0.058 uncertainty correct 0.123 uncertainty false 0.251 AUC pr 0.699 AUC_roc 0.783 


==> images/example_gaussian_0.05_defocus_1.0_7.txt <==
BatchEnsemble: Acc 0.302 AccLP 0.000 uncertainty correct 0.000 uncertainty false 0.000 AUC pr 0.454 AUC_roc 0.448 
dropout1_cl_s0 5: Acc 0.366 AccLP 0.006 uncertainty correct 0.234 uncertainty false 0.338 AUC pr 0.557 AUC_roc 0.639 
dropout1_cl_s0 30: Acc 0.377 AccLP 0.006 uncertainty correct 0.285 uncertainty false 0.367 AUC pr 0.526 AUC_roc 0.623 
dropout4_cl_s0 5: Acc 0.654 AccLP 0.099 uncertainty correct 0.249 uncertainty false 0.278 AUC pr 0.507 AUC_roc 0.539 
dropout4_cl_s0 30: Acc 0.716 AccLP 0.178 uncertainty correct 0.287 uncertainty false 0.271 AUC pr 0.440 AUC_roc 0.409 
Ensemble: Acc 0.244 AccLP 0.000 uncertainty correct 0.230 uncertainty false 0.237 AUC pr 0.455 AUC_roc 0.491 


==> images/example_sp_0.1_defocus_0.5_7.txt <==
BatchEnsemble: Acc 0.638 AccLP 0.061 uncertainty correct 0.000 uncertainty false 0.000 AUC pr 0.434 AUC_roc 0.423 
dropout1_cl_s0 5: Acc 0.823 AccLP 0.320 uncertainty correct 0.128 uncertainty false 0.370 AUC pr 0.772 AUC_roc 0.840 
dropout1_cl_s0 30: Acc 0.841 AccLP 0.366 uncertainty correct 0.171 uncertainty false 0.396 AUC pr 0.772 AUC_roc 0.851 
dropout4_cl_s0 5: Acc 0.913 AccLP 0.559 uncertainty correct 0.196 uncertainty false 0.354 AUC pr 0.675 AUC_roc 0.752 
dropout4_cl_s0 30: Acc 0.952 AccLP 0.721 uncertainty correct 0.252 uncertainty false 0.357 AUC pr 0.663 AUC_roc 0.738 
Ensemble: Acc 0.704 AccLP 0.117 uncertainty correct 0.163 uncertainty false 0.263 AUC pr 0.621 AUC_roc 0.707 


==> images/example_sp_0.1_defocus_1.0_7.txt <==
BatchEnsemble: Acc 0.144 AccLP 0.000 uncertainty correct 0.000 uncertainty false 0.000 AUC pr 0.480 AUC_roc 0.479 
dropout1_cl_s0 5: Acc 0.251 AccLP 0.001 uncertainty correct 0.292 uncertainty false 0.356 AUC pr 0.528 AUC_roc 0.581 
dropout1_cl_s0 30: Acc 0.262 AccLP 0.001 uncertainty correct 0.338 uncertainty false 0.378 AUC pr 0.484 AUC_roc 0.539 
dropout4_cl_s0 5: Acc 0.497 AccLP 0.022 uncertainty correct 0.285 uncertainty false 0.272 AUC pr 0.442 AUC_roc 0.437 
dropout4_cl_s0 30: Acc 0.567 AccLP 0.052 uncertainty correct 0.310 uncertainty false 0.261 AUC pr 0.379 AUC_roc 0.302 
Ensemble: Acc 0.139 AccLP 0.000 uncertainty correct 0.254 uncertainty false 0.254 AUC pr 0.485 AUC_roc 0.488 

